HUGE: Huge Unsupervised Graph Embeddings with TPUs

Graphs are a representation of structured data that captures the relationships between sets of objects. With the ubiquity of available network data, there is increasing industrial and academic need to quickly analyze graphs with billions of nodes and trillions of edges. A common first step for network understanding is Graph Embedding, the process of creating a continuous representation of nodes in a graph. A continuous representation is often more amenable, especially at scale, for solving downstream machine learning tasks such as classification, link prediction, and clustering. A high-performance graph embedding architecture leveraging Tensor Processing Units (TPUs) with configurable amounts of high-bandwidth memory is presented that simplifies the graph embedding problem and can scale to graphs with billions of nodes and trillions of edges. We verify the embedding space quality on real and synthetic large-scale datasets.

==> data/friendster_edge_distance.txt <==
Quantiles DWTPU DWCPU BG LNE IE
0.000000000000000000e+00 2.876708302346209223e-06 1.310623761741069870e-07 6.085185308402074611e-04 -2.384185791015625000e-07 -6.076119474229813022e-08
1.000000000000000056e-01 2.214746587535398881e-03 3.467724132049888608e-01 4.056978638394608261e-01 6.069686114788055420e-01 6.533386812718534609e-01
2.000000000000000111e-01 6.341219940461773064e-03 5.342443967930319282e-01 4.632653158350150679e-01 7.204559874806391040e-01 7.661191815543133554e-01
2.999999999999999889e-01 1.339302389345586874e-02 6.757453053477459060e-01 5.013425781378326729e-01 7.809865754254710080e-01 8.262693924409211244e-01
4.000000000000000222e-01 2.457718923853169368e-02 7.742616334373247922e-01 5.333695537521512264e-01 8.240185976028442383e-01 8.698437867868467066e-01
5.000000000000000000e-01 4.200997016073859669e-02 8.388480456609017644e-01 5.625151933807430726e-01 8.596279197598623023e-01 9.062821218829875125e-01
5.999999999999999778e-01 6.903183939334767150e-02 8.825138065633933993e-01 5.882831948773050712e-01 8.908581244689780521e-01 9.375823334704211920e-01
6.999999999999999556e-01 1.185819778241242739e-01 9.255872233032205187e-01 6.158988224077526219e-01 9.228696525096893311e-01 9.699481859860094035e-01
8.000000000000000444e-01 2.102182511102228535e-01 9.670437975152403887e-01 6.443257777505126960e-01 9.579852732415579109e-01 1.004699397133556271e+00
9.000000000000000222e-01 3.855084152072870696e-01 1.017317047074886904e+00 6.771377353400365173e-01 1.001837998409509822e+00 1.048149066934796592e+00
1.000000000000000000e+00 1.929563888053920095e+00 1.735564950992796174e+00 1.352655512192084686e+00 2.000000062224430941e+00 1.521614764110639673e+00


==> data/friendster_non_distance.txt <==
Quantiles DWTPU DWCPU BG LNE IE
0.000000000000000000e+00 4.753992199868495305e-05 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.791351871805013651e-03
1.000000000000000056e-01 3.904397044272767126e-01 8.592202601323755129e-01 8.450227412726396548e-01 8.729845212111160269e-01 8.734188655299883752e-01
2.000000000000000111e-01 6.798510356079525696e-01 9.099628677038739122e-01 8.977226201012145079e-01 9.171474079577568439e-01 9.172829999108739196e-01
2.999999999999999889e-01 8.476142911316852935e-01 9.437609757907274854e-01 9.331490849261243614e-01 9.470455316928344525e-01 9.470321454865183730e-01
4.000000000000000222e-01 9.574464819548513805e-01 9.712693157849492387e-01 9.624492460366342872e-01 9.720036925671283745e-01 9.720360253469019218e-01
5.000000000000000000e-01 1.054804904922516995e+00 9.964877220871583008e-01 9.893245046287904021e-01 9.950436782091856003e-01 9.948910003877270425e-01
5.999999999999999778e-01 1.135907072378298466e+00 1.019762944989031528e+00 1.013424433293360405e+00 1.016868323590407464e+00 1.016220149625209901e+00
6.999999999999999556e-01 1.210386581937819450e+00 1.045506822423012405e+00 1.041074745352553066e+00 1.040583162387232807e+00 1.040170319693669132e+00
8.000000000000000444e-01 1.278399499626024394e+00 1.076110343327139729e+00 1.071851509605166841e+00 1.068091059270234622e+00 1.067107098090567252e+00
9.000000000000000222e-01 1.356090083040877747e+00 1.116570386958342098e+00 1.113449412882419720e+00 1.104270818320415293e+00 1.103857230775455722e+00
1.000000000000000000e+00 1.925954745893355025e+00 1.600754953286619431e+00 1.580732083209992922e+00 1.977898001670837402e+00 1.472179366093810060e+00


==> data/friendster_recall.txt <==
Quantiles DWTPU DWCPU BG LNE IE
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.999999999999999889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
4.000000000000000222e-01 0.000000000000000000e+00 1.000000000000000021e-02 2.000000000000000042e-02 3.448275862068965469e-02 2.325581395348837177e-02
5.000000000000000000e-01 0.000000000000000000e+00 2.857142857142857054e-02 7.692307692307692735e-02 7.142857142857142461e-02 4.000000000000000083e-02
5.999999999999999778e-01 0.000000000000000000e+00 4.000000000000000083e-02 1.428571428571428492e-01 1.700000000000000122e-01 1.052631578947368363e-01
6.999999999999999556e-01 2.000000000000000042e-02 9.090909090909091161e-02 2.000000000000000111e-01 3.333333333333333148e-01 5.000000000000000000e-01
8.000000000000000444e-01 4.285714285714285754e-02 2.000000000000000111e-01 3.333333333333333148e-01 5.000000000000000000e-01 1.000000000000000000e+00
9.000000000000000222e-01 3.333333333333333148e-01 4.000000000000000222e-01 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 6.666666666666666297e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> data/friendster_snr.txt <==
DWTPU DWCPU BG LNE IE
6.638237634624999828e+00 1.265279839925851579e+00 1.757363502865119109e+00 1.175695912724665337e+00 1.124520823399318914e+00 0.000000000000000000e+00


==> data/papers100m_dwtpu.txt <==
0.0 0.1 0.2 0.3 0.4 0.5 0.6 0.7 0.8 0.9 1.0
0.0 0.0 0.0 0.0 0.024390243902439025 0.06666666666666667 0.15 0.2 0.3 0.5 1.0


==> data/papers100m_edge_distance.txt <==
Quantiles DWTPU DWCPU IE BG LNE
0.000000000000000000e+00 8.037270760485881738e-06 -2.531410037143189129e-08 -2.220446049250313081e-16 1.524327144437509496e-03 -2.384185791015625000e-07
1.000000000000000056e-01 2.239141339647754414e-03 4.848404284407223930e-01 2.607731959120942467e-01 4.047208680805616243e-01 6.069686114788055420e-01
2.000000000000000111e-01 4.669953007390814648e-03 6.709925391315709753e-01 3.650711291160234628e-01 4.658397025689229309e-01 7.204559874806391040e-01
2.999999999999999889e-01 7.857561137278756824e-03 7.611919048058216619e-01 4.428007128965566475e-01 5.049754148963040423e-01 7.809865754254710080e-01
4.000000000000000222e-01 1.217660182733903973e-02 8.184599533166647678e-01 5.122947391259520256e-01 5.367667559427642399e-01 8.240185976028442383e-01
5.000000000000000000e-01 1.831188077516232582e-02 8.624297287407284296e-01 5.828073194244840494e-01 5.645496279674592222e-01 8.596279197598623023e-01
5.999999999999999778e-01 2.661459148757316928e-02 8.989573014305934917e-01 6.545870240632611914e-01 5.899872255182041503e-01 8.908581244689780521e-01
6.999999999999999556e-01 3.981746585608048061e-02 9.342531872967436701e-01 7.449490683042738759e-01 6.155584122783788192e-01 9.228696525096893311e-01
8.000000000000000444e-01 6.242786757898965977e-02 9.726987538270239764e-01 8.576990163593357641e-01 6.425872919272279660e-01 9.579852732415579109e-01
9.000000000000000222e-01 1.090075613192210691e-01 1.019563999466922333e+00 9.543999081802830853e-01 6.735122486446349921e-01 1.001837998409509822e+00
1.000000000000000000e+00 1.654019065974611458e+00 1.785309563814972522e+00 2.000000000000000000e+00 1.460184805013346576e+00 2.000000062224430941e+00


==> data/papers100m_non_distance.txt <==
Quantiles DWTPU DWCPU IE BG LNE
0.000000000000000000e+00 -2.220446049250313081e-16 0.000000000000000000e+00 -2.220446049250313081e-16 1.745793658146077565e-01 0.000000000000000000e+00
1.000000000000000056e-01 4.233650814089723324e-01 8.734174353189954054e-01 8.637531239485370937e-01 8.489888189886394265e-01 8.729845212111160269e-01
2.000000000000000111e-01 7.640486895162167391e-01 9.169843439288994924e-01 9.094179360285574720e-01 9.004800643593073861e-01 9.171474079577568439e-01
2.999999999999999889e-01 9.584885811064866035e-01 9.473546308350594414e-01 9.401629715467151316e-01 9.346721376013847893e-01 9.470455316928344525e-01
4.000000000000000222e-01 1.046147034011018828e+00 9.721163243025640055e-01 9.655095951529000242e-01 9.627747651285033514e-01 9.720036925671283745e-01
5.000000000000000000e-01 1.094825911384150530e+00 9.954102367641474158e-01 9.892289377440572906e-01 9.886957420188409174e-01 9.950436782091856003e-01
5.999999999999999778e-01 1.127998077451210390e+00 1.016845532835500387e+00 1.010550820039999076e+00 1.011998169329368702e+00 1.016868323590407464e+00
6.999999999999999556e-01 1.158978888248985761e+00 1.040252507238811130e+00 1.034283384875179124e+00 1.038576661569788007e+00 1.040583162387232807e+00
8.000000000000000444e-01 1.191717151254847007e+00 1.067846238683405335e+00 1.061893773473061575e+00 1.068571454117926756e+00 1.068091059270234622e+00
9.000000000000000222e-01 1.233859019612719043e+00 1.103670752896061646e+00 1.098383825904605926e+00 1.108495879154656194e+00 1.104270818320415293e+00
1.000000000000000000e+00 1.721870902376638757e+00 1.470310990876707580e+00 2.000000000000000000e+00 1.564696629123703220e+00 1.977898001670837402e+00


==> data/papers100m_recall.txt <==
Quantiles DWTPU DWCPU IE BG LNE
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 4.545454545454545581e-02 0.000000000000000000e+00 0.000000000000000000e+00
2.999999999999999889e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.818181818181817677e-02 7.499999999999999722e-02 0.000000000000000000e+00
4.000000000000000222e-01 2.439024390243902524e-02 2.597402597402597574e-02 1.142857142857142821e-01 1.333333333333333315e-01 3.448275862068965469e-02
5.000000000000000000e-01 6.666666666666666574e-02 5.128205128205128027e-02 1.904761904761904656e-01 1.707317073170731836e-01 7.142857142857142461e-02
5.999999999999999778e-01 1.499999999999999944e-01 8.333333333333332871e-02 2.500000000000000000e-01 2.500000000000000000e-01 1.700000000000000122e-01
6.999999999999999556e-01 2.000000000000000111e-01 1.176470588235294101e-01 3.333333333333333148e-01 3.333333333333333148e-01 3.333333333333333148e-01
8.000000000000000444e-01 2.999999999999999889e-01 1.666666666666666574e-01 4.285714285714285476e-01 4.000000000000000222e-01 5.000000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01 2.500000000000000000e-01 5.000000000000000000e-01 5.000000000000000000e-01 1.000000000000000000e+00
1.000000000000000000e+00 1.000000000000000000e+00 5.000000000000000000e-01 1.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00


==> data/papers100m_snr.txt <==
DWTPU DWCPU IE BG LNE
1.857578955375301888e+01 1.198821645825860482e+00 1.575727409491733955e+00 1.758695446513608651e+00 1.175695912724665337e+00 0.000000000000000000e+00


==> data/sbm_0010M_edge_distance.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 0.000000000000000000e+00 -2.220446049250313081e-16 -2.220446049250313081e-16 -2.220446049250313081e-16 -2.220446049250313081e-16
1.000000000000000056e-01 0.000000000000000000e+00 1.284787927037693844e-01 5.498055271628277119e-03 4.572237129880529771e-03 5.312031286203866554e-01
2.000000000000000111e-01 0.000000000000000000e+00 1.677773059577014614e-01 9.941579102030972948e-03 8.840830634171736868e-03 5.927032898880980616e-01
2.999999999999999889e-01 0.000000000000000000e+00 1.988621168907275250e-01 1.540903302375928874e-02 1.431180833835377086e-02 6.284820096561225533e-01
4.000000000000000222e-01 0.000000000000000000e+00 2.283063743095046227e-01 2.247657709512351776e-02 2.087218468558715845e-02 6.562099290280352104e-01
5.000000000000000000e-01 0.000000000000000000e+00 2.581127516389521981e-01 3.217099197135597777e-02 2.891412587313002547e-02 6.805753017363946888e-01
5.999999999999999778e-01 0.000000000000000000e+00 2.905719831139796927e-01 4.474303921829225761e-02 3.812008435903513348e-02 7.029262897200021509e-01
6.999999999999999556e-01 0.000000000000000000e+00 3.333031717873571331e-01 6.353560201342411951e-02 5.178355700100867320e-02 7.275421863537492317e-01
8.000000000000000444e-01 0.000000000000000000e+00 3.959869550728096765e-01 9.579320591218232206e-02 7.386893449362419428e-02 7.558123300590360305e-01
9.000000000000000222e-01 0.000000000000000000e+00 5.220483889095310914e-01 2.018797918394676927e-01 1.431884872030841915e-01 7.933648091556674276e-01
1.000000000000000000e+00 0.000000000000000000e+00 1.314655442462540291e+00 1.445034767262007858e+00 1.339700026591922777e+00 1.214112445955529918e+00


==> data/sbm_0010M_non_distance.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 2.355804459288624031e-04 1.110223024625156540e-16 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00 6.321104679930391601e-01 1.012905544802575886e-01 8.588025976960012020e-02 8.665903823545166862e-01
2.000000000000000111e-01 0.000000000000000000e+00 9.234886583381346492e-01 9.234973196607777490e-01 9.268535631299329447e-01 9.110578285974372248e-01
2.999999999999999889e-01 0.000000000000000000e+00 9.748309313246459329e-01 1.029071488789632172e+00 1.040030751135375908e+00 9.410512455893843553e-01
4.000000000000000222e-01 0.000000000000000000e+00 1.008468029065346050e+00 1.075647231653269253e+00 1.088182455429930640e+00 9.661559764491989277e-01
5.000000000000000000e-01 0.000000000000000000e+00 1.036962061769790777e+00 1.107819382384955809e+00 1.115992862703402810e+00 9.889101328101886912e-01
5.999999999999999778e-01 0.000000000000000000e+00 1.061987337484861627e+00 1.132220686770321283e+00 1.135867162974420808e+00 1.009770735865729074e+00
6.999999999999999556e-01 0.000000000000000000e+00 1.088516775624162713e+00 1.158070456343418986e+00 1.155776408435579716e+00 1.034145907125515462e+00
8.000000000000000444e-01 0.000000000000000000e+00 1.117919063892590881e+00 1.184977421398919928e+00 1.177088629289279043e+00 1.062072710266639408e+00
9.000000000000000222e-01 0.000000000000000000e+00 1.156205793301077422e+00 1.219078986604210657e+00 1.205419640512362722e+00 1.098277947583293335e+00
1.000000000000000000e+00 0.000000000000000000e+00 1.509642305547758134e+00 1.667396914855691303e+00 1.703986408713270340e+00 1.468912607962557182e+00


==> data/sbm_0010M_recall.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 0.000000000000000000e+00 1.333333333333333315e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00 2.857142857142856984e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.666666666666666574e-02
2.000000000000000111e-01 0.000000000000000000e+00 3.571428571428571508e-01 0.000000000000000000e+00 0.000000000000000000e+00 8.333333333333332871e-02
2.999999999999999889e-01 0.000000000000000000e+00 4.000000000000000222e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.111111111111111049e-01
4.000000000000000222e-01 0.000000000000000000e+00 4.545454545454545303e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.666666666666666574e-01
5.000000000000000000e-01 0.000000000000000000e+00 5.555555555555555802e-01 0.000000000000000000e+00 0.000000000000000000e+00 2.500000000000000000e-01
5.999999999999999778e-01 0.000000000000000000e+00 6.153846153846154188e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.076923076923077094e-01
6.999999999999999556e-01 0.000000000000000000e+00 6.666666666666666297e-01 0.000000000000000000e+00 0.000000000000000000e+00 3.750000000000000000e-01
8.000000000000000444e-01 0.000000000000000000e+00 7.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.000000000000000000e-01
9.000000000000000222e-01 0.000000000000000000e+00 8.000000000000000444e-01 0.000000000000000000e+00 0.000000000000000000e+00 6.666666666666666297e-01
1.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000000e+00 1.000000000000000000e+00 1.111111111111111049e-01 1.000000000000000000e+00


==> data/sbm_0010M_snr.txt <==
DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 3.201692784452460305e+00 8.594813888701265725e+00 9.476134369050003059e+00 1.461219182552538465e+00 0.000000000000000000e+00


==> data/sbm_0100M_edge_distance.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 -2.220446049250313081e-16 -5.613026710094004557e-09 -2.297775081316899559e-09 -2.220446049250313081e-16 -2.220446049250313081e-16
1.000000000000000056e-01 5.246675023631519608e-03 8.408520831578388810e-01 5.976216459810915760e-01 1.990874758717706694e-01 5.674814230180706964e-01
2.000000000000000111e-01 9.551409954249745482e-03 9.022114579402299439e-01 8.644485504586963964e-01 5.278360989801735847e-01 6.324388602417119198e-01
2.999999999999999889e-01 1.482159073830136009e-02 9.368821866566821033e-01 9.131045045049068776e-01 7.762302336947622949e-01 6.690101429942267863e-01
4.000000000000000222e-01 2.051992040788264138e-02 9.642301758545900325e-01 9.462701312996291136e-01 8.618303299964824582e-01 6.973679338365641467e-01
5.000000000000000000e-01 2.706142082315854402e-02 9.886790147894058967e-01 9.740162622555440519e-01 9.089497711410068348e-01 7.225552063062794517e-01
5.999999999999999778e-01 3.431976224090160787e-02 1.010537403242523613e+00 9.981870324780830472e-01 9.433894833586011774e-01 7.453916696201130510e-01
6.999999999999999556e-01 4.445886875703419783e-02 1.035258798854325590e+00 1.024629855277863211e+00 9.776748664629432151e-01 7.706020756169437158e-01
8.000000000000000444e-01 6.056975808637654612e-02 1.063233249325192586e+00 1.053929945686101322e+00 1.013347841591308862e+00 7.992181468510732856e-01
9.000000000000000222e-01 1.097142923115645985e-01 1.099963709008348500e+00 1.091977992887097626e+00 1.057636107614196019e+00 8.366899258623481384e-01
1.000000000000000000e+00 1.123554014854634353e+00 1.719317257444288316e+00 1.680803644043661116e+00 1.658092235358890720e+00 1.302631706030100922e+00


==> data/sbm_0100M_non_distance.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 1.110223024625156540e-16 -2.220446049250313081e-16 0.000000000000000000e+00 1.110223024625156540e-16 4.379432619664340720e-01
1.000000000000000056e-01 9.135562538588446468e-01 8.726881546046768579e-01 8.726515554008920095e-01 8.726957521273075447e-01 8.735776286026410986e-01
2.000000000000000111e-01 9.513991963956821563e-01 9.170734002175994215e-01 9.171546447685212655e-01 9.171954824997650135e-01 9.170549668447062208e-01
2.999999999999999889e-01 9.740461223891481168e-01 9.471254168798002304e-01 9.471200836024405989e-01 9.470599786175080137e-01 9.468947677003027863e-01
4.000000000000000222e-01 9.919640204350238522e-01 9.721139290232149177e-01 9.721687085434540521e-01 9.720861339941944124e-01 9.720004034973800389e-01
5.000000000000000000e-01 1.008199362261522847e+00 9.951548255525085596e-01 9.952334019003044041e-01 9.951544537792338385e-01 9.949045226969267519e-01
5.999999999999999778e-01 1.023276903837185392e+00 1.016173234753585453e+00 1.016171687894539932e+00 1.016345980914653557e+00 1.016236207466347796e+00
6.999999999999999556e-01 1.039561956288784117e+00 1.040104652126344842e+00 1.040204061332012042e+00 1.040194685508664785e+00 1.040213490091815407e+00
8.000000000000000444e-01 1.058243565201203662e+00 1.067502550763169911e+00 1.067461804263300174e+00 1.067413085441091036e+00 1.067349719872231262e+00
9.000000000000000222e-01 1.082986229694168800e+00 1.103421037713654629e+00 1.103187510315192910e+00 1.103292343133361220e+00 1.104075699002481592e+00
1.000000000000000000e+00 1.314634096462288237e+00 1.501050000282633912e+00 1.489129999235164092e+00 1.497346814277542792e+00 1.477187740597137866e+00


==> data/sbm_0100M_recall.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000056e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 5.882352941176470507e-02 0.000000000000000000e+00
2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
2.999999999999999889e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.333333333333333315e-01 0.000000000000000000e+00
4.000000000000000222e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.538461538461538547e-01 0.000000000000000000e+00
5.000000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 1.818181818181818232e-01 9.090909090909091161e-02
5.999999999999999778e-01 0.000000000000000000e+00 0.000000000000000000e+00 7.692307692307692735e-02 1.875000000000000000e-01 1.250000000000000000e-01
6.999999999999999556e-01 0.000000000000000000e+00 0.000000000000000000e+00 9.090909090909091161e-02 2.307692307692307820e-01 1.666666666666666574e-01
8.000000000000000444e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.250000000000000000e-01 2.727272727272727071e-01 2.857142857142856984e-01
9.000000000000000222e-01 0.000000000000000000e+00 7.692307692307692735e-02 1.428571428571428492e-01 3.076923076923077094e-01 5.999999999999999778e-01
1.000000000000000000e+00 1.000000000000000000e+00 2.500000000000000000e-01 2.999999999999999889e-01 6.666666666666666297e-01 1.000000000000000000e+00


==> data/sbm_0100M_snr.txt <==
DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
1.064481060225318565e+01 1.022213552474319220e+00 1.076571943700162182e+00 1.231627268540463227e+00 1.385025320773114466e+00 0.000000000000000000e+00


==> data/sbm_1000M_edge_distance.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 -2.220446049250313081e-16 -5.613026710094004557e-09 -2.297775081316899559e-09 -2.220446049250313081e-16 -2.220446049250313081e-16
1.000000000000000056e-01 2.403859569206019398e-01 8.408520831578388810e-01 5.976216459810915760e-01 1.990874758717706694e-01 4.160432704339178667e-01
2.000000000000000111e-01 3.987551331918275377e-01 9.022114579402299439e-01 8.644485504586963964e-01 5.278360989801735847e-01 6.350364618516290971e-01
2.999999999999999889e-01 5.312775312102661074e-01 9.368821866566821033e-01 9.131045045049068776e-01 7.762302336947622949e-01 7.269089087668179072e-01
4.000000000000000222e-01 6.497014775891740701e-01 9.642301758545900325e-01 9.462701312996291136e-01 8.618303299964824582e-01 7.680992470106315917e-01
5.000000000000000000e-01 7.367316086170239142e-01 9.886790147894058967e-01 9.740162622555440519e-01 9.089497711410068348e-01 7.997917812078705335e-01
5.999999999999999778e-01 7.942830898619124280e-01 1.010537403242523613e+00 9.981870324780830472e-01 9.433894833586011774e-01 8.264826015869282116e-01
6.999999999999999556e-01 8.445861796857009329e-01 1.035258798854325590e+00 1.024629855277863211e+00 9.776748664629432151e-01 8.550879714053304381e-01
8.000000000000000444e-01 8.926056834561413300e-01 1.063233249325192586e+00 1.053929945686101322e+00 1.013347841591308862e+00 8.870622886566416065e-01
9.000000000000000222e-01 9.478096147857779652e-01 1.099963709008348500e+00 1.091977992887097626e+00 1.057636107614196019e+00 9.284921103724184110e-01
1.000000000000000000e+00 1.631380593589539796e+00 1.719317257444288316e+00 1.680803644043661116e+00 1.658092235358890720e+00 1.410539718955451827e+00


==> data/sbm_1000M_non_distance.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 1.110223024625156540e-16 -2.220446049250313081e-16 0.000000000000000000e+00 1.110223024625156540e-16 0.000000000000000000e+00
1.000000000000000056e-01 8.731423819615272697e-01 8.726881546046768579e-01 8.726515554008920095e-01 8.726957521273075447e-01 8.727273905014766298e-01
2.000000000000000111e-01 9.170205901450768637e-01 9.170734002175994215e-01 9.171546447685212655e-01 9.171954824997650135e-01 9.169948908465364035e-01
2.999999999999999889e-01 9.470524209475846833e-01 9.471254168798002304e-01 9.471200836024405989e-01 9.470599786175080137e-01 9.470740467929277262e-01
4.000000000000000222e-01 9.720158543983989929e-01 9.721139290232149177e-01 9.721687085434540521e-01 9.720861339941944124e-01 9.719662050815263132e-01
5.000000000000000000e-01 9.952181369773800412e-01 9.951548255525085596e-01 9.952334019003044041e-01 9.951544537792338385e-01 9.949767718118557314e-01
5.999999999999999778e-01 1.016240083896100765e+00 1.016173234753585453e+00 1.016171687894539932e+00 1.016345980914653557e+00 1.016240865605553267e+00
6.999999999999999556e-01 1.040308843710450626e+00 1.040104652126344842e+00 1.040204061332012042e+00 1.040194685508664785e+00 1.040119891504654559e+00
8.000000000000000444e-01 1.067262313788933437e+00 1.067502550763169911e+00 1.067461804263300174e+00 1.067413085441091036e+00 1.067324850479006049e+00
9.000000000000000222e-01 1.103228542622318731e+00 1.103421037713654629e+00 1.103187510315192910e+00 1.103292343133361220e+00 1.103445924983616822e+00
1.000000000000000000e+00 1.495296319355199355e+00 1.501050000282633912e+00 1.489129999235164092e+00 1.497346814277542792e+00 1.498785658482519434e+00


==> data/sbm_1000M_recall.txt <==
Quantiles DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00 0.000000000000000000e+00
1.000000000000000056e-01 1.250000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 5.882352941176470507e-02 0.000000000000000000e+00
2.000000000000000111e-01 2.000000000000000111e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.000000000000000056e-01 0.000000000000000000e+00
2.999999999999999889e-01 2.500000000000000000e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.333333333333333315e-01 8.333333333333332871e-02
4.000000000000000222e-01 2.727272727272727071e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.538461538461538547e-01 1.000000000000000056e-01
5.000000000000000000e-01 3.333333333333333148e-01 0.000000000000000000e+00 0.000000000000000000e+00 1.818181818181818232e-01 1.111111111111111049e-01
5.999999999999999778e-01 3.636363636363636465e-01 0.000000000000000000e+00 7.692307692307692735e-02 1.875000000000000000e-01 2.222222222222222099e-01
6.999999999999999556e-01 4.000000000000000222e-01 0.000000000000000000e+00 9.090909090909091161e-02 2.307692307692307820e-01 2.500000000000000000e-01
8.000000000000000444e-01 4.444444444444444198e-01 0.000000000000000000e+00 1.250000000000000000e-01 2.727272727272727071e-01 3.750000000000000000e-01
9.000000000000000222e-01 5.000000000000000000e-01 7.692307692307692735e-02 1.428571428571428492e-01 3.076923076923077094e-01 5.000000000000000000e-01
1.000000000000000000e+00 1.000000000000000000e+00 2.500000000000000000e-01 2.999999999999999889e-01 6.666666666666666297e-01 1.000000000000000000e+00


==> data/sbm_1000M_snr.txt <==
DWTPU DWCPU-2h DWCPU-8h DWCPU-24h IE
1.464696777332180844e+00 1.022213552474319220e+00 1.076571943700162182e+00 1.231627268540463227e+00 1.307335346576633972e+00 0.000000000000000000e+00

